Breaking the Limits of Redundancy Systems Analysis

Redundancy mechanisms such as triple modular redundancy protect safety-critical components by replication and thus improve systems fault tolerance. However, the gained fault tolerance comes along with costs to be invested, e.g., increasing execution time, energy consumption, or packaging size, for which constraints have to be obeyed during system design. This turns the question of finding suitable combinations of components to be protected into a challenging task as the number of possible protection combinations grows exponentially in the number of components. We propose family-based approaches to tackle the combinatorial blowup in redundancy systems modeling and analysis phases. Based on systems designed in SIMULINK we show how to obtain models that include all possible protection combinations and present a tool chain that, given a probabilistic error model, generates discrete Markov chain families. Using symbolic techniques that enable concise family representation and analysis, we show how SIMULINK models of realistic size can be protected and analyzed with a single family-based analysis run while a one-by-one analysis of each protection combination would clearly exceed any realistic time constraints.

==> data/air_costprob3.txt <==

61, 0.00021998
70, 0.00021994
70, 0.00021996
71, 0.00020997
71, 0.00020998
71, 0.00021997
73, 0.00020997
74, 0.00021994
74, 0.00021996
75, 0.00019998
75, 0.00021996
76, 0.00020998
76, 0.00021998
79, 0.00020998
79, 0.00021992
79, 0.00021994
80, 0.00020994
80, 0.00020995
80, 0.00020996
80, 0.00021993
80, 0.00021996
81, 0.00019997
81, 0.00020997
81, 0.00021997
82, 0.00020994
82, 0.00020996
83, 0.00019997
83, 0.00019998
83, 0.00020997
83, 0.00021990
83, 0.00021992
83, 0.00021994
84, 0.00019994
84, 0.00019996
84, 0.00020993
84, 0.00020994
84, 0.00020995
84, 0.00020996
84, 0.00020998
84, 0.00021992
84, 0.00021993
84, 0.00021994
84, 0.00021996
85, 0.00018997
85, 0.00019997
85, 0.00020994
85, 0.00020995
85, 0.00020996
85, 0.00021994
85, 0.00021996
86, 0.00019997
86, 0.00019998
86, 0.00020996
86, 0.00020997
86, 0.00020998
86, 0.00021997
87, 0.00018997
87, 0.00020996
87, 0.00021992
88, 0.00019994
88, 0.00019997
88, 0.00019998
88, 0.00020994
88, 0.00020996
88, 0.00020997
88, 0.00021990
88, 0.00021992
88, 0.00021994
89, 0.00019996
89, 0.00019997
89, 0.00019998
89, 0.00020992
89, 0.00020994
89, 0.00020996
89, 0.00020998
89, 0.00021992
89, 0.00021994
89, 0.00021996
90, 0.00018997
90, 0.00018998
90, 0.00019994
90, 0.00019995
90, 0.00019996
90, 0.00019998
90, 0.00020993
90, 0.00020995
90, 0.00020996
90, 0.00021993
90, 0.00021995
90, 0.00021996
91, 0.00018997
91, 0.00019997
91, 0.00019998
91, 0.00020992
91, 0.00020994
91, 0.00020996
91, 0.00020997
91, 0.00020998
91, 0.00021998
92, 0.00019994
92, 0.00019995
92, 0.00019996
92, 0.00019997
92, 0.00020993
92, 0.00020995
92, 0.00020996
92, 0.00021988
92, 0.00021990
92, 0.00021992
93, 0.00018997
93, 0.00018998
93, 0.00019992
93, 0.00019994
93, 0.00019997
93, 0.00019998
93, 0.00020990
93, 0.00020992
93, 0.00020994
93, 0.00020996
93, 0.00020997
93, 0.00021989
93, 0.00021990
93, 0.00021992
93, 0.00021994
94, 0.00018994
94, 0.00018996
94, 0.00019993
94, 0.00019994
94, 0.00019995
94, 0.00019996
94, 0.00019997
94, 0.00019998
94, 0.00020992
94, 0.00020993
94, 0.00020994
94, 0.00020995
94, 0.00020996
94, 0.00020998
94, 0.00021992
94, 0.00021993
94, 0.00021994
94, 0.00021995
95, 0.00017997
95, 0.00018997
95, 0.00018998
95, 0.00019994
95, 0.00019995
95, 0.00019996
95, 0.00019997
95, 0.00020992
95, 0.00020993
95, 0.00020994
95, 0.00020995
95, 0.00020996
95, 0.00021993
95, 0.00021995
95, 0.00021996
96, 0.00018994
96, 0.00018996
96, 0.00018997
96, 0.00018998
96, 0.00019995
96, 0.00019996
96, 0.00019997
96, 0.00019998
96, 0.00020992
96, 0.00020994
96, 0.00020995
96, 0.00020997
96, 0.00021988
96, 0.00021990
97, 0.00017997
97, 0.00018997
97, 0.00019990
97, 0.00019992
97, 0.00019994
97, 0.00019995
97, 0.00019996
97, 0.00019997
97, 0.00020992
97, 0.00020994
97, 0.00020995
97, 0.00020996
97, 0.00021988
97, 0.00021990
97, 0.00021992
98, 0.00018994
98, 0.00018997
98, 0.00018998
98, 0.00019992
98, 0.00019994
98, 0.00019996
98, 0.00019997
98, 0.00019998
98, 0.00020990
98, 0.00020992
98, 0.00020994
98, 0.00020995
98, 0.00020996
98, 0.00020997
98, 0.00021990
98, 0.00021992
98, 0.00021994
99, 0.00018994
99, 0.00018996
99, 0.00018997
99, 0.00018998
99, 0.00019992
99, 0.00019993
99, 0.00019994
99, 0.00019995
99, 0.00019996
99, 0.00019997
99, 0.00019998
99, 0.00020992
99, 0.00020993
99, 0.00020994
99, 0.00020995
99, 0.00020996
99, 0.00020997
99, 0.00020998
99, 0.00021991
99, 0.00021992
99, 0.00021993
99, 0.00021994
99, 0.00021996
100, 0.00017997
100, 0.00017998
100, 0.00018996
100, 0.00018997
100, 0.00019994
100, 0.00019995
100, 0.00019996
100, 0.00019997
100, 0.00020990
100, 0.00020992
100, 0.00020993
100, 0.00020994
100, 0.00020995
100, 0.00020996
100, 0.00021994
100, 0.00021996
101, 0.00018996
101, 0.00018997
101, 0.00018998
101, 0.00019992
101, 0.00019993
101, 0.00019994
101, 0.00019995
101, 0.00019996
101, 0.00019997
101, 0.00019998
101, 0.00020991
101, 0.00020992
101, 0.00020994
101, 0.00020995
101, 0.00020996
101, 0.00020997
101, 0.00020998
101, 0.00021986
101, 0.00021988
101, 0.00021990
102, 0.00017997
102, 0.00018994
102, 0.00018995
102, 0.00018996
102, 0.00018997
102, 0.00019991
102, 0.00019992
102, 0.00019993
102, 0.00019994
102, 0.00019995
102, 0.00019996
102, 0.00019998
102, 0.00020988
102, 0.00020990
102, 0.00020992
102, 0.00020993
102, 0.00020995
102, 0.00020996
102, 0.00021988
102, 0.00021990
102, 0.00021992
103, 0.00017997
103, 0.00017998
103, 0.00018993
103, 0.00018994
103, 0.00018996
103, 0.00018997
103, 0.00018998
103, 0.00019990
103, 0.00019992
103, 0.00019994
103, 0.00019995
103, 0.00019996
103, 0.00019997
103, 0.00019998
103, 0.00020990
103, 0.00020991
103, 0.00020992
103, 0.00020993
103, 0.00020994
103, 0.00020995
103, 0.00020996
103, 0.00020997
103, 0.00021989
103, 0.00021990
103, 0.00021991
103, 0.00021992
103, 0.00021993
103, 0.00021994
104, 0.00017994
104, 0.00017996
104, 0.00018994
104, 0.00018995
104, 0.00018996
104, 0.00018997
104, 0.00018998
104, 0.00019992
104, 0.00019993
104, 0.00019994
104, 0.00019995
104, 0.00019996
104, 0.00019997
104, 0.00019998
104, 0.00020990
104, 0.00020992
104, 0.00020993
104, 0.00020994
104, 0.00020995
104, 0.00020996
104, 0.00020997
104, 0.00020998
104, 0.00021991
104, 0.00021992
104, 0.00021993
104, 0.00021994
104, 0.00021996
105, 0.00016997
105, 0.00017997
105, 0.00017998
105, 0.00018992
105, 0.00018994
105, 0.00018996
105, 0.00018997
105, 0.00018998
105, 0.00019991
105, 0.00019992
105, 0.00019993
105, 0.00019994
105, 0.00019995
105, 0.00019996
105, 0.00019997
105, 0.00019998
105, 0.00020990
105, 0.00020991
105, 0.00020992
105, 0.00020993
105, 0.00020994
105, 0.00020995
105, 0.00020996
105, 0.00021986
105, 0.00021988
105, 0.00021996
106, 0.00017994
106, 0.00017995
106, 0.00017996
106, 0.00017997
106, 0.00018993
106, 0.00018994
106, 0.00018995
106, 0.00018996
106, 0.00018997
106, 0.00018998
106, 0.00019989
106, 0.00019991
106, 0.00019992
106, 0.00019993
106, 0.00019994
106, 0.00019995
106, 0.00019996
106, 0.00019997
106, 0.00019998
106, 0.00020988
106, 0.00020990
106, 0.00020991
106, 0.00020992
106, 0.00020993
106, 0.00020994
106, 0.00020995
106, 0.00020998
106, 0.00021986
106, 0.00021988
106, 0.00021990
107, 0.00016997
107, 0.00017997
107, 0.00018991
107, 0.00018992
107, 0.00018993
107, 0.00018994
107, 0.00018995
107, 0.00018996
107, 0.00018997
107, 0.00019990
107, 0.00019991
107, 0.00019992
107, 0.00019993
107, 0.00019994
107, 0.00019995
107, 0.00019996
107, 0.00019997
107, 0.00020988
107, 0.00020989
107, 0.00020990
107, 0.00020991
107, 0.00020992
107, 0.00020993
107, 0.00020994
107, 0.00020995
107, 0.00020996
107, 0.00021988
107, 0.00021990
107, 0.00021991
107, 0.00021992
108, 0.00017994
108, 0.00017997
108, 0.00017998
108, 0.00018993
108, 0.00018994
108, 0.00018995
108, 0.00018996
108, 0.00018997
108, 0.00018998
108, 0.00019990
108, 0.00019991
108, 0.00019992
108, 0.00019993
108, 0.00019994
108, 0.00019995
108, 0.00019996
108, 0.00019997
108, 0.00019998
108, 0.00020990
108, 0.00020991
108, 0.00020992
108, 0.00020993
108, 0.00020994
108, 0.00020996
108, 0.00021989
108, 0.00021990
108, 0.00021991
108, 0.00021992
108, 0.00021993
108, 0.00021994
109, 0.00017994
109, 0.00017995
109, 0.00017996
109, 0.00017997
109, 0.00018994
109, 0.00018995
109, 0.00018996
109, 0.00018997
109, 0.00018998
109, 0.00019992
109, 0.00019993
109, 0.00019994
109, 0.00019995
109, 0.00019996
109, 0.00019997
109, 0.00019998
109, 0.00020988
109, 0.00020990
109, 0.00020991
109, 0.00020992
109, 0.00020993
109, 0.00020994
109, 0.00020995
109, 0.00020996
109, 0.00020998
109, 0.00021992
109, 0.00021994
110, 0.00016997
110, 0.00016998
110, 0.00017997
110, 0.00017998
110, 0.00018992
110, 0.00018994
110, 0.00018995
110, 0.00018996
110, 0.00018997
110, 0.00018998
110, 0.00019990
110, 0.00019991
110, 0.00019992
110, 0.00019993
110, 0.00019994
110, 0.00019995
110, 0.00019996
110, 0.00020990
110, 0.00020991
110, 0.00020992
110, 0.00020993
110, 0.00020994
110, 0.00020995
110, 0.00020996
110, 0.00021984
110, 0.00021986
110, 0.00021988
110, 0.00021989
111, 0.00017994
111, 0.00017995
111, 0.00017996
111, 0.00017997
111, 0.00017998
111, 0.00018992
111, 0.00018993
111, 0.00018994
111, 0.00018995
111, 0.00018996
111, 0.00018997
111, 0.00018998
111, 0.00019989
111, 0.00019991
111, 0.00019992
111, 0.00019993
111, 0.00019994
111, 0.00019995
111, 0.00019996
111, 0.00019997
111, 0.00019998
111, 0.00020987
111, 0.00020988
111, 0.00020989
111, 0.00020990
111, 0.00020991
111, 0.00020992
111, 0.00020993
111, 0.00020994
111, 0.00020995
111, 0.00021986
111, 0.00021988
111, 0.00021989
111, 0.00021990
112, 0.00016997
112, 0.00017995
112, 0.00017996
112, 0.00017997
112, 0.00018991
112, 0.00018992
112, 0.00018993
112, 0.00018994
112, 0.00018995
112, 0.00018996
112, 0.00018997
112, 0.00018998
112, 0.00019989
112, 0.00019990
112, 0.00019991
112, 0.00019992
112, 0.00019993
112, 0.00019994
112, 0.00019995
112, 0.00019996
112, 0.00019997
112, 0.00019998
112, 0.00020988
112, 0.00020989
112, 0.00020990
112, 0.00020991
112, 0.00020992
112, 0.00020993
112, 0.00020994
112, 0.00020995
112, 0.00020996
112, 0.00021987
112, 0.00021988
112, 0.00021989
112, 0.00021990
112, 0.00021992
113, 0.00016997
113, 0.00016998
113, 0.00017993
113, 0.00017994
113, 0.00017995
113, 0.00017997
113, 0.00017998
113, 0.00017999
113, 0.00018992
113, 0.00018993
113, 0.00018994
113, 0.00018995
113, 0.00018996
113, 0.00018997
113, 0.00018998
113, 0.00019990
113, 0.00019991
113, 0.00019992
113, 0.00019993
113, 0.00019994
113, 0.00019995
113, 0.00019996
113, 0.00019997
113, 0.00019998
113, 0.00020988
113, 0.00020989
113, 0.00020990
113, 0.00020991
113, 0.00020992
113, 0.00020993
113, 0.00020994
113, 0.00020995
113, 0.00020996
113, 0.00021989
113, 0.00021990
113, 0.00021992
113, 0.00021994
114, 0.00016996
114, 0.00017994
114, 0.00017995
114, 0.00017996
114, 0.00017997
114, 0.00017998
114, 0.00018991
114, 0.00018993
114, 0.00018994
114, 0.00018995
114, 0.00018996
114, 0.00018997
114, 0.00018998
114, 0.00019989
114, 0.00019990
114, 0.00019991
114, 0.00019992
114, 0.00019993
114, 0.00019994
114, 0.00019995
114, 0.00019996
114, 0.00019997
114, 0.00019998
114, 0.00020988
114, 0.00020990
114, 0.00020991
114, 0.00020992
114, 0.00020993
114, 0.00020994
114, 0.00020995
114, 0.00020996
114, 0.00020998
114, 0.00021984
114, 0.00021986
114, 0.00021992
114, 0.00021994
115, 0.00016997
115, 0.00016998
115, 0.00017993
115, 0.00017994
115, 0.00017996
115, 0.00017997
115, 0.00017998
115, 0.00018991
115, 0.00018992
115, 0.00018993
115, 0.00018994
115, 0.00018995
115, 0.00018996
115, 0.00018997
115, 0.00019987
115, 0.00019989
115, 0.00019990
115, 0.00019991
115, 0.00019992
115, 0.00019993
115, 0.00019994
115, 0.00019995
115, 0.00019996
115, 0.00019997
115, 0.00020987
115, 0.00020988
115, 0.00020989
115, 0.00020990
115, 0.00020991
115, 0.00020992
115, 0.00020993
115, 0.00020994
115, 0.00020995
115, 0.00020996
115, 0.00021984
115, 0.00021986
115, 0.00021988
115, 0.00021989
116, 0.00016994
116, 0.00016996
116, 0.00017994
116, 0.00017995
116, 0.00017996
116, 0.00017997
116, 0.00017998
116, 0.00017999
116, 0.00018989
116, 0.00018991
116, 0.00018992
116, 0.00018993
116, 0.00018994
116, 0.00018995
116, 0.00018996
116, 0.00018997
116, 0.00018998
116, 0.00019988
116, 0.00019989
116, 0.00019990
116, 0.00019991
116, 0.00019992
116, 0.00019993
116, 0.00019994
116, 0.00019995
116, 0.00019996
116, 0.00019997
116, 0.00019998
116, 0.00020987
116, 0.00020988
116, 0.00020989
116, 0.00020990
116, 0.00020991
116, 0.00020992
116, 0.00020993
116, 0.00020994
116, 0.00020995
116, 0.00020996
116, 0.00021986
116, 0.00021987
116, 0.00021988
116, 0.00021989
116, 0.00021990
117, 0.00015997
117, 0.00016997
117, 0.00016998
117, 0.00017991
117, 0.00017992
117, 0.00017993
117, 0.00017994
117, 0.00017995
117, 0.00017996
117, 0.00017997
117, 0.00018990
117, 0.00018991
117, 0.00018992
117, 0.00018993
117, 0.00018994
117, 0.00018995
117, 0.00018996
117, 0.00018997
117, 0.00018998
117, 0.00019989
117, 0.00019990
117, 0.00019991
117, 0.00019992
117, 0.00019993
117, 0.00019994
117, 0.00019995
117, 0.00019996
117, 0.00019998
117, 0.00020988
117, 0.00020989
117, 0.00020990
117, 0.00020991
117, 0.00020992
117, 0.00020993
117, 0.00020994
117, 0.00020995
117, 0.00020996
117, 0.00021987
117, 0.00021988
117, 0.00021989
117, 0.00021990
117, 0.00021992
118, 0.00016994
118, 0.00016997
118, 0.00016998
118, 0.00017993
118, 0.00017994
118, 0.00017995
118, 0.00017996
118, 0.00017997
118, 0.00017998
118, 0.00018991
118, 0.00018992
118, 0.00018993
118, 0.00018994
118, 0.00018995
118, 0.00018996
118, 0.00018997
118, 0.00018998
118, 0.00019990
118, 0.00019991
118, 0.00019992
118, 0.00019993
118, 0.00019994
118, 0.00019995
118, 0.00019996
118, 0.00019997
118, 0.00019998
118, 0.00020987
118, 0.00020988
118, 0.00020989
118, 0.00020990
118, 0.00020991
118, 0.00020992
118, 0.00020993
118, 0.00020994
118, 0.00020995
118, 0.00020996
118, 0.00021990
118, 0.00021992
118, 0.00021994
119, 0.00016994
119, 0.00016996
119, 0.00017994
119, 0.00017995
119, 0.00017996
119, 0.00017997
119, 0.00017998
119, 0.00018991
119, 0.00018993
119, 0.00018994
119, 0.00018995
119, 0.00018996
119, 0.00018997
119, 0.00018998
119, 0.00019989
119, 0.00019990
119, 0.00019991
119, 0.00019992
119, 0.00019993
119, 0.00019994
119, 0.00019995
119, 0.00019996
119, 0.00019997
119, 0.00019998
119, 0.00020988
119, 0.00020989
119, 0.00020990
119, 0.00020991
119, 0.00020992
119, 0.00020993
119, 0.00020994
119, 0.00020996
119, 0.00021982
119, 0.00021984
119, 0.00021985
119, 0.00021986
120, 0.00015997
120, 0.00016997
120, 0.00016998
120, 0.00017993
120, 0.00017994
120, 0.00017995
120, 0.00017996
120, 0.00017997
120, 0.00017998
120, 0.00018991
120, 0.00018992
120, 0.00018993
120, 0.00018994
120, 0.00018995
120, 0.00018996
120, 0.00018997
120, 0.00018998
120, 0.00019987
120, 0.00019988
120, 0.00019989
120, 0.00019990
120, 0.00019991
120, 0.00019992
120, 0.00019993
120, 0.00019994
120, 0.00019995
120, 0.00019996
120, 0.00019997
120, 0.00020985
120, 0.00020987
120, 0.00020988
120, 0.00020989
120, 0.00020990
120, 0.00020991
120, 0.00020992
120, 0.00020993
120, 0.00020994
120, 0.00020996
120, 0.00021984
120, 0.00021985
120, 0.00021986
120, 0.00021988
121, 0.00016994
121, 0.00016996
121, 0.00016998
121, 0.00017993
121, 0.00017994
121, 0.00017995
121, 0.00017996
121, 0.00017997
121, 0.00017998
121, 0.00017999
121, 0.00018989
121, 0.00018990
121, 0.00018991
121, 0.00018992
121, 0.00018993
121, 0.00018994
121, 0.00018995
121, 0.00018996
121, 0.00018997
121, 0.00018998
121, 0.00019987
121, 0.00019988
121, 0.00019989
121, 0.00019990
121, 0.00019991
121, 0.00019992
121, 0.00019993
121, 0.00019994
121, 0.00019995
121, 0.00019996
121, 0.00019997
121, 0.00019998
121, 0.00020986
121, 0.00020987
121, 0.00020988
121, 0.00020989
121, 0.00020990
121, 0.00020991
121, 0.00020992
121, 0.00020993
121, 0.00020994
121, 0.00020995
121, 0.00021985
121, 0.00021986
121, 0.00021988
121, 0.00021989
121, 0.00021990
122, 0.00015997
122, 0.00016995
122, 0.00016996
122, 0.00016997
122, 0.00017991
122, 0.00017992
122, 0.00017993
122, 0.00017994
122, 0.00017995
122, 0.00017996
122, 0.00017997
122, 0.00017998
122, 0.00018990
122, 0.00018991
122, 0.00018992
122, 0.00018993
122, 0.00018994
122, 0.00018995
122, 0.00018996
122, 0.00018997
122, 0.00018998
122, 0.00019988
122, 0.00019989
122, 0.00019990
122, 0.00019991
122, 0.00019992
122, 0.00019993
122, 0.00019994
122, 0.00019995
122, 0.00019996
122, 0.00019997
122, 0.00019998
122, 0.00020987
122, 0.00020988
122, 0.00020989
122, 0.00020990
122, 0.00020991
122, 0.00020992
122, 0.00020993
122, 0.00020994
122, 0.00020996
122, 0.00021988
122, 0.00021990
122, 0.00021992
123, 0.00015997
123, 0.00016994
123, 0.00016995
123, 0.00016997
123, 0.00016998
123, 0.00016999
123, 0.00017993
123, 0.00017994
123, 0.00017995
123, 0.00017996
123, 0.00017997
123, 0.00017998
123, 0.00018989
123, 0.00018991
123, 0.00018992
123, 0.00018993
123, 0.00018994
123, 0.00018995
123, 0.00018996
123, 0.00018997
123, 0.00018998
123, 0.00019988
123, 0.00019989
123, 0.00019990
123, 0.00019991
123, 0.00019992
123, 0.00019993
123, 0.00019994
123, 0.00019995
123, 0.00019996
123, 0.00019997
123, 0.00020987
123, 0.00020988
123, 0.00020989
123, 0.00020990
123, 0.00020991
123, 0.00020992
123, 0.00020993
123, 0.00020994
123, 0.00020996
123, 0.00021982
123, 0.00021985
123, 0.00021990
123, 0.00021992
124, 0.00016995
124, 0.00016996
124, 0.00016997
124, 0.00017991
124, 0.00017993
124, 0.00017994
124, 0.00017995
124, 0.00017996
124, 0.00017997
124, 0.00017998
124, 0.00017999
124, 0.00018990
124, 0.00018991
124, 0.00018992
124, 0.00018993
124, 0.00018994
124, 0.00018995
124, 0.00018996
124, 0.00018997
124, 0.00018998
124, 0.00019986
124, 0.00019988
124, 0.00019989
124, 0.00019990
124, 0.00019991
124, 0.00019992
124, 0.00019993
124, 0.00019994
124, 0.00019995
124, 0.00019996
124, 0.00019997
124, 0.00019998
124, 0.00020985
124, 0.00020987
124, 0.00020988
124, 0.00020989
124, 0.00020990
124, 0.00020991
124, 0.00020992
124, 0.00020994
124, 0.00020995
124, 0.00021982
124, 0.00021984
124, 0.00021985
124, 0.00021986
124, 0.00021987
125, 0.00015997
125, 0.00015998
125, 0.00016993
125, 0.00016994
125, 0.00016995
125, 0.00016997
125, 0.00016998
125, 0.00017992
125, 0.00017993
125, 0.00017994
125, 0.00017995
125, 0.00017996
125, 0.00017997
125, 0.00017998
125, 0.00018988
125, 0.00018989
125, 0.00018990
125, 0.00018991
125, 0.00018992
125, 0.00018993
125, 0.00018994
125, 0.00018995
125, 0.00018996
125, 0.00018997
125, 0.00018998
125, 0.00019987
125, 0.00019988
125, 0.00019989
125, 0.00019990
125, 0.00019991
125, 0.00019992
125, 0.00019993
125, 0.00019994
125, 0.00019995
125, 0.00019996
125, 0.00020985
125, 0.00020986
125, 0.00020987
125, 0.00020988
125, 0.00020989
125, 0.00020990
125, 0.00020991
125, 0.00020992
125, 0.00020993
125, 0.00020994
125, 0.00021984
125, 0.00021985
125, 0.00021986
125, 0.00021988
126, 0.00015996
126, 0.00016994
126, 0.00016995
126, 0.00016996
126, 0.00016997
126, 0.00016998
126, 0.00016999
126, 0.00017990
126, 0.00017991
126, 0.00017993
126, 0.00017994
126, 0.00017995
126, 0.00017996
126, 0.00017997
126, 0.00017998
126, 0.00018989
126, 0.00018990
126, 0.00018991
126, 0.00018992
126, 0.00018993
126, 0.00018994
126, 0.00018995
126, 0.00018996
126, 0.00018997
126, 0.00018998
126, 0.00019987
126, 0.00019988
126, 0.00019989
126, 0.00019990
126, 0.00019991
126, 0.00019992
126, 0.00019993
126, 0.00019994
126, 0.00019995
126, 0.00019996
126, 0.00019997
126, 0.00019998
126, 0.00020986
126, 0.00020987
126, 0.00020988
126, 0.00020989
126, 0.00020990
126, 0.00020991
126, 0.00020992
126, 0.00020993
126, 0.00020994
126, 0.00021985
126, 0.00021986
126, 0.00021988
126, 0.00021990
127, 0.00015997
127, 0.00015998
127, 0.00016993
127, 0.00016995
127, 0.00016996
127, 0.00016997
127, 0.00017991
127, 0.00017992
127, 0.00017993
127, 0.00017994
127, 0.00017995
127, 0.00017996
127, 0.00017997
127, 0.00017998
127, 0.00018989
127, 0.00018990
127, 0.00018991
127, 0.00018992
127, 0.00018993
127, 0.00018994
127, 0.00018995
127, 0.00018996
127, 0.00018997
127, 0.00018998
127, 0.00019988
127, 0.00019989
127, 0.00019990
127, 0.00019991
127, 0.00019992
127, 0.00019993
127, 0.00019994
127, 0.00019995
127, 0.00019996
127, 0.00019997
127, 0.00019998
127, 0.00020987
127, 0.00020988
127, 0.00020989
127, 0.00020990
127, 0.00020991
127, 0.00020992
127, 0.00020993
127, 0.00020994
127, 0.00020995
127, 0.00020996
127, 0.00021988
127, 0.00021990
127, 0.00021992
128, 0.00015997
128, 0.00015998
128, 0.00016993
128, 0.00016994
128, 0.00016995
128, 0.00016997
128, 0.00016998
128, 0.00016999
128, 0.00017992
128, 0.00017993
128, 0.00017994
128, 0.00017995
128, 0.00017996
128, 0.00017997
128, 0.00017998
128, 0.00017999
128, 0.00018989
128, 0.00018990
128, 0.00018991
128, 0.00018992
128, 0.00018993
128, 0.00018994
128, 0.00018995
128, 0.00018996
128, 0.00018997
128, 0.00018998
128, 0.00019988
128, 0.00019989
128, 0.00019990
128, 0.00019991
128, 0.00019992
128, 0.00019993
128, 0.00019994
128, 0.00019995
128, 0.00019996
128, 0.00020987
128, 0.00020988
128, 0.00020989
128, 0.00020990
128, 0.00020991
128, 0.00020992
128, 0.00020994
128, 0.00020995
128, 0.00021982
128, 0.00021985
129, 0.00015996
129, 0.00016994
129, 0.00016995
129, 0.00016996
129, 0.00016997
129, 0.00016998
129, 0.00017991
129, 0.00017993
129, 0.00017994
129, 0.00017995
129, 0.00017996
129, 0.00017997
129, 0.00017998
129, 0.00017999
129, 0.00018989
129, 0.00018990
129, 0.00018991
129, 0.00018992
129, 0.00018993
129, 0.00018994
129, 0.00018995
129, 0.00018996
129, 0.00018997
129, 0.00018998
129, 0.00019986
129, 0.00019988
129, 0.00019989
129, 0.00019990
129, 0.00019991
129, 0.00019992
129, 0.00019993
129, 0.00019994
129, 0.00019995
129, 0.00019996
129, 0.00019998
129, 0.00020985
129, 0.00020987
129, 0.00020988
129, 0.00020989
129, 0.00020990
129, 0.00020991
129, 0.00020992
129, 0.00020995
129, 0.00021984
129, 0.00021986
130, 0.00015997
130, 0.00015998
130, 0.00016993
130, 0.00016994
130, 0.00016995
130, 0.00016997
130, 0.00016998
130, 0.00017991
130, 0.00017992
130, 0.00017993
130, 0.00017994
130, 0.00017995
130, 0.00017996
130, 0.00017997
130, 0.00017998
130, 0.00018988
130, 0.00018989
130, 0.00018990
130, 0.00018991
130, 0.00018992
130, 0.00018993
130, 0.00018994
130, 0.00018995
130, 0.00018996
130, 0.00018997
130, 0.00019987
130, 0.00019989
130, 0.00019990
130, 0.00019991
130, 0.00019992
130, 0.00019993
130, 0.00019994
130, 0.00019995
130, 0.00019996
130, 0.00019997
130, 0.00020985
130, 0.00020986
130, 0.00020987
130, 0.00020988
130, 0.00020989
130, 0.00020990
130, 0.00020991
130, 0.00020992
130, 0.00020993
130, 0.00020994
130, 0.00021984
130, 0.00021985
130, 0.00021986
130, 0.00021988
130, 0.00021989
131, 0.00015994
131, 0.00015996
131, 0.00015998
131, 0.00016993
131, 0.00016994
131, 0.00016995
131, 0.00016996
131, 0.00016997
131, 0.00016998
131, 0.00016999
131, 0.00017990
131, 0.00017991
131, 0.00017992
131, 0.00017993
131, 0.00017994
131, 0.00017995
131, 0.00017996
131, 0.00017997
131, 0.00017998
131, 0.00017999
131, 0.00018989
131, 0.00018990
131, 0.00018991
131, 0.00018992
131, 0.00018993
131, 0.00018994
131, 0.00018995
131, 0.00018996
131, 0.00018997
131, 0.00018998
131, 0.00019987
131, 0.00019988
131, 0.00019989
131, 0.00019990
131, 0.00019991
131, 0.00019992
131, 0.00019993
131, 0.00019994
131, 0.00019995
131, 0.00019996
131, 0.00020985
131, 0.00020987
131, 0.00020988
131, 0.00020989
131, 0.00020990
131, 0.00020991
131, 0.00020992
131, 0.00020994
131, 0.00020995
131, 0.00021986
131, 0.00021988
131, 0.00021990
132, 0.00014997
132, 0.00015996
132, 0.00015997
132, 0.00015998
132, 0.00016991
132, 0.00016993
132, 0.00016994
132, 0.00016995
132, 0.00016996
132, 0.00016997
132, 0.00016998
132, 0.00017991
132, 0.00017992
132, 0.00017993
132, 0.00017994
132, 0.00017995
132, 0.00017996
132, 0.00017997
132, 0.00017998
132, 0.00017999
132, 0.00018988
132, 0.00018989
132, 0.00018990
132, 0.00018991
132, 0.00018992
132, 0.00018993
132, 0.00018994
132, 0.00018995
132, 0.00018996
132, 0.00018997
132, 0.00018998
132, 0.00019986
132, 0.00019987
132, 0.00019988
132, 0.00019989
132, 0.00019990
132, 0.00019991
132, 0.00019992
132, 0.00019993
132, 0.00019994
132, 0.00019995
132, 0.00019996
132, 0.00019998
132, 0.00020985
132, 0.00020986
132, 0.00020988
132, 0.00020989
132, 0.00020990
132, 0.00020991
132, 0.00020992
132, 0.00020995
132, 0.00021981
132, 0.00021988
133, 0.00015994
133, 0.00015997
133, 0.00015998
133, 0.00016993
133, 0.00016994
133, 0.00016995
133, 0.00016996
133, 0.00016997
133, 0.00016998
133, 0.00017990
133, 0.00017991
133, 0.00017993
133, 0.00017994
133, 0.00017995
133, 0.00017996
133, 0.00017997
133, 0.00017998
133, 0.00018988
133, 0.00018989
133, 0.00018990
133, 0.00018991
133, 0.00018992
133, 0.00018993
133, 0.00018994
133, 0.00018995
133, 0.00018996
133, 0.00018997
133, 0.00018998
133, 0.00019984
133, 0.00019987
133, 0.00019988
133, 0.00019989
133, 0.00019990
133, 0.00019991
133, 0.00019992
133, 0.00019993
133, 0.00019994
133, 0.00019995
133, 0.00019996
133, 0.00019997
133, 0.00020983
133, 0.00020985
133, 0.00020986
133, 0.00020987
133, 0.00020988
133, 0.00020989
133, 0.00020990
133, 0.00020991
133, 0.00020992
133, 0.00020995
133, 0.00021981
133, 0.00021982
133, 0.00021983
134, 0.00015996
134, 0.00015997
134, 0.00016992
134, 0.00016993
134, 0.00016994
134, 0.00016995
134, 0.00016996
134, 0.00016997
134, 0.00016998
134, 0.00016999
134, 0.00017990
134, 0.00017991
134, 0.00017992
134, 0.00017993
134, 0.00017994
134, 0.00017995
134, 0.00017996
134, 0.00017997
134, 0.00017998
134, 0.00018986
134, 0.00018988
134, 0.00018989
134, 0.00018990
134, 0.00018991
134, 0.00018992
134, 0.00018993
134, 0.00018994
134, 0.00018995
134, 0.00018996
134, 0.00018997
134, 0.00018998
134, 0.00019985
134, 0.00019986
134, 0.00019987
134, 0.00019989
134, 0.00019990
134, 0.00019991
134, 0.00019992
134, 0.00019993
134, 0.00019994
134, 0.00019995
134, 0.00019996
134, 0.00019997
134, 0.00020983
134, 0.00020985
134, 0.00020986
134, 0.00020987
134, 0.00020988
134, 0.00020989
134, 0.00020990
134, 0.00020991
134, 0.00020992
134, 0.00021982
134, 0.00021984
134, 0.00021986
135, 0.00015994
135, 0.00015997
135, 0.00015998
135, 0.00016993
135, 0.00016994
135, 0.00016995
135, 0.00016996
135, 0.00016997
135, 0.00016998
135, 0.00017988
135, 0.00017990
135, 0.00017991
135, 0.00017992
135, 0.00017993
135, 0.00017994
135, 0.00017995
135, 0.00017996
135, 0.00017997
135, 0.00017998
135, 0.00018987
135, 0.00018988
135, 0.00018989
135, 0.00018990
135, 0.00018991
135, 0.00018992
135, 0.00018993
135, 0.00018994
135, 0.00018995
135, 0.00018996
135, 0.00018997
135, 0.00019985
135, 0.00019986
135, 0.00019987
135, 0.00019988
135, 0.00019989
135, 0.00019990
135, 0.00019991
135, 0.00019992
135, 0.00019993
135, 0.00019994
135, 0.00019995
135, 0.00019996
135, 0.00019997
135, 0.00020985
135, 0.00020986
135, 0.00020987
135, 0.00020988
135, 0.00020989
135, 0.00020990
135, 0.00020991
135, 0.00020992
135, 0.00021984
135, 0.00021986
135, 0.00021988
136, 0.00015995
136, 0.00015996
136, 0.00015997
136, 0.00015998
136, 0.00015999
136, 0.00016991
136, 0.00016993
136, 0.00016994
136, 0.00016995
136, 0.00016996
136, 0.00016997
136, 0.00016998
136, 0.00016999
136, 0.00017989
136, 0.00017990
136, 0.00017991
136, 0.00017992
136, 0.00017993
136, 0.00017994
136, 0.00017995
136, 0.00017996
136, 0.00017997
136, 0.00017998
136, 0.00017999
136, 0.00018988
136, 0.00018989
136, 0.00018990
136, 0.00018991
136, 0.00018992
136, 0.00018993
136, 0.00018994
136, 0.00018995
136, 0.00018996
136, 0.00018997
136, 0.00018998
136, 0.00019987
136, 0.00019988
136, 0.00019989
136, 0.00019990
136, 0.00019991
136, 0.00019992
136, 0.00019993
136, 0.00019994
136, 0.00019995
136, 0.00019996
136, 0.00020985
136, 0.00020986
136, 0.00020987
136, 0.00020988
136, 0.00020989
136, 0.00020990
136, 0.00020991
136, 0.00020992
136, 0.00020995
136, 0.00021986
136, 0.00021988
136, 0.00021990
137, 0.00014997
137, 0.00014998
137, 0.00015995
137, 0.00015996
137, 0.00015997
137, 0.00016992
137, 0.00016993
137, 0.00016994
137, 0.00016995
137, 0.00016996
137, 0.00016997
137, 0.00016998
137, 0.00017990
137, 0.00017991
137, 0.00017992
137, 0.00017993
137, 0.00017994
137, 0.00017995
137, 0.00017996
137, 0.00017997
137, 0.00017998
137, 0.00018988
137, 0.00018989
137, 0.00018990
137, 0.00018991
137, 0.00018992
137, 0.00018993
137, 0.00018994
137, 0.00018995
137, 0.00018996
137, 0.00018997
137, 0.00018998
137, 0.00019986
137, 0.00019987
137, 0.00019988
137, 0.00019989
137, 0.00019990
137, 0.00019991
137, 0.00019992
137, 0.00019993
137, 0.00019994
137, 0.00019995
137, 0.00019996
137, 0.00019997
137, 0.00020985
137, 0.00020986
137, 0.00020987
137, 0.00020988
137, 0.00020989
137, 0.00020990
137, 0.00020991
137, 0.00020992
137, 0.00020993
137, 0.00021981
137, 0.00021983
138, 0.00014997
138, 0.00015995
138, 0.00015997
138, 0.00015998
138, 0.00015999
138, 0.00016993
138, 0.00016994
138, 0.00016995
138, 0.00016996
138, 0.00016997
138, 0.00016998
138, 0.00016999
138, 0.00017990
138, 0.00017991
138, 0.00017992
138, 0.00017993
138, 0.00017994
138, 0.00017995
138, 0.00017996
138, 0.00017997
138, 0.00017998
138, 0.00018988
138, 0.00018989
138, 0.00018990
138, 0.00018991
138, 0.00018992
138, 0.00018993
138, 0.00018994
138, 0.00018995
138, 0.00018996
138, 0.00018997
138, 0.00019984
138, 0.00019986
138, 0.00019987
138, 0.00019988
138, 0.00019989
138, 0.00019990
138, 0.00019991
138, 0.00019992
138, 0.00019993
138, 0.00019994
138, 0.00019995
138, 0.00019997
138, 0.00020983
138, 0.00020984
138, 0.00020985
138, 0.00020986
138, 0.00020987
138, 0.00020988
138, 0.00020989
138, 0.00020990
138, 0.00020991
138, 0.00020993
138, 0.00021982
138, 0.00021984
139, 0.00015995
139, 0.00015996
139, 0.00015997
139, 0.00016992
139, 0.00016993
139, 0.00016994
139, 0.00016995
139, 0.00016996
139, 0.00016997
139, 0.00016998
139, 0.00016999
139, 0.00017990
139, 0.00017991
139, 0.00017992
139, 0.00017993
139, 0.00017994
139, 0.00017995
139, 0.00017996
139, 0.00017997
139, 0.00017998
139, 0.00017999
139, 0.00018986
139, 0.00018988
139, 0.00018989
139, 0.00018990
139, 0.00018991
139, 0.00018992
139, 0.00018993
139, 0.00018994
139, 0.00018995
139, 0.00018996
139, 0.00018998
139, 0.00019985
139, 0.00019986
139, 0.00019987
139, 0.00019988
139, 0.00019989
139, 0.00019990
139, 0.00019991
139, 0.00019992
139, 0.00019993
139, 0.00019994
139, 0.00019995
139, 0.00019996
139, 0.00020984
139, 0.00020985
139, 0.00020986
139, 0.00020987
139, 0.00020988
139, 0.00020989
139, 0.00020990
139, 0.00020991
139, 0.00020992
139, 0.00021982
139, 0.00021984
139, 0.00021985
139, 0.00021986
140, 0.00014997
140, 0.00015993
140, 0.00015994
140, 0.00015995
140, 0.00015997
140, 0.00015998
140, 0.00015999
140, 0.00016992
140, 0.00016993
140, 0.00016994
140, 0.00016995
140, 0.00016996
140, 0.00016997
140, 0.00016998
140, 0.00017988
140, 0.00017989
140, 0.00017990
140, 0.00017991
140, 0.00017992
140, 0.00017993
140, 0.00017994
140, 0.00017995
140, 0.00017996
140, 0.00017997
140, 0.00017998
140, 0.00018987
140, 0.00018988
140, 0.00018989
140, 0.00018990
140, 0.00018991
140, 0.00018992
140, 0.00018993
140, 0.00018994
140, 0.00018995
140, 0.00018996
140, 0.00018997
140, 0.00019986
140, 0.00019987
140, 0.00019988
140, 0.00019989
140, 0.00019990
140, 0.00019991
140, 0.00019992
140, 0.00019993
140, 0.00019994
140, 0.00019996
140, 0.00020985
140, 0.00020986
140, 0.00020987
140, 0.00020988
140, 0.00020989
140, 0.00020990
140, 0.00020991
140, 0.00020992
140, 0.00020993
140, 0.00021984
140, 0.00021986
140, 0.00021988
141, 0.00014996
141, 0.00015994
141, 0.00015995
141, 0.00015996
141, 0.00015997
141, 0.00015998
141, 0.00015999
141, 0.00016990
141, 0.00016991
141, 0.00016992
141, 0.00016993
141, 0.00016994
141, 0.00016995
141, 0.00016996
141, 0.00016997
141, 0.00016998
141, 0.00016999
141, 0.00017989
141, 0.00017990
141, 0.00017991
141, 0.00017992
141, 0.00017993
141, 0.00017994
141, 0.00017995
141, 0.00017996
141, 0.00017997
141, 0.00017998
141, 0.00018988
141, 0.00018989
141, 0.00018990
141, 0.00018991
141, 0.00018992
141, 0.00018993
141, 0.00018994
141, 0.00018995
141, 0.00018996
141, 0.00018997
141, 0.00018998
141, 0.00019985
141, 0.00019987
141, 0.00019988
141, 0.00019989
141, 0.00019990
141, 0.00019991
141, 0.00019992
141, 0.00019993
141, 0.00019994
141, 0.00019995
141, 0.00019997
141, 0.00020986
141, 0.00020988
141, 0.00020989
141, 0.00020990
141, 0.00020991
141, 0.00020993
142, 0.00014997
142, 0.00014998
142, 0.00015993
142, 0.00015995
142, 0.00015996
142, 0.00015997
142, 0.00015998
142, 0.00016991
142, 0.00016992
142, 0.00016993
142, 0.00016994
142, 0.00016995
142, 0.00016996
142, 0.00016997
142, 0.00016998
142, 0.00016999
142, 0.00017990
142, 0.00017991
142, 0.00017992
142, 0.00017993
142, 0.00017994
142, 0.00017995
142, 0.00017996
142, 0.00017997
142, 0.00017998
142, 0.00018987
142, 0.00018988
142, 0.00018989
142, 0.00018990
142, 0.00018991
142, 0.00018992
142, 0.00018993
142, 0.00018994
142, 0.00018995
142, 0.00018996
142, 0.00018997
142, 0.00018998
142, 0.00019986
142, 0.00019987
142, 0.00019988
142, 0.00019989
142, 0.00019990
142, 0.00019991
142, 0.00019992
142, 0.00019993
142, 0.00019994
142, 0.00019995
142, 0.00019997
142, 0.00020984
142, 0.00020986
142, 0.00020987
142, 0.00020988
142, 0.00020989
142, 0.00020991
142, 0.00020993
143, 0.00014998
143, 0.00015994
143, 0.00015995
143, 0.00015997
143, 0.00015998
143, 0.00015999
143, 0.00016993
143, 0.00016994
143, 0.00016995
143, 0.00016996
143, 0.00016997
143, 0.00016998
143, 0.00016999
143, 0.00017989
143, 0.00017990
143, 0.00017991
143, 0.00017992
143, 0.00017993
143, 0.00017994
143, 0.00017995
143, 0.00017996
143, 0.00017997
143, 0.00017998
143, 0.00017999
143, 0.00018988
143, 0.00018989
143, 0.00018990
143, 0.00018991
143, 0.00018992
143, 0.00018993
143, 0.00018994
143, 0.00018995
143, 0.00018996
143, 0.00018997
143, 0.00019986
143, 0.00019987
143, 0.00019988
143, 0.00019989
143, 0.00019990
143, 0.00019991
143, 0.00019992
143, 0.00019993
143, 0.00019994
143, 0.00019995
143, 0.00020984
143, 0.00020985
143, 0.00020986
143, 0.00020987
143, 0.00020988
143, 0.00020989
143, 0.00020990
143, 0.00021982
143, 0.00021985
144, 0.00015995
144, 0.00015996
144, 0.00015997
144, 0.00015998
144, 0.00015999
144, 0.00016992
144, 0.00016993
144, 0.00016994
144, 0.00016995
144, 0.00016996
144, 0.00016997
144, 0.00016998
144, 0.00017990
144, 0.00017991
144, 0.00017992
144, 0.00017993
144, 0.00017994
144, 0.00017995
144, 0.00017996
144, 0.00017997
144, 0.00017998
144, 0.00017999
144, 0.00018986
144, 0.00018988
144, 0.00018989
144, 0.00018990
144, 0.00018991
144, 0.00018992
144, 0.00018993
144, 0.00018994
144, 0.00018995
144, 0.00018996
144, 0.00018997
144, 0.00018998
144, 0.00019986
144, 0.00019987
144, 0.00019988
144, 0.00019989
144, 0.00019990
144, 0.00019991
144, 0.00019992
144, 0.00019993
144, 0.00019994
144, 0.00019995
144, 0.00020985
144, 0.00020986
144, 0.00020987
144, 0.00020988
144, 0.00020989
144, 0.00020990
144, 0.00021984
144, 0.00021986
145, 0.00014997
145, 0.00014998
145, 0.00015993
145, 0.00015995
145, 0.00015996
145, 0.00015997
145, 0.00015998
145, 0.00016992
145, 0.00016993
145, 0.00016994
145, 0.00016995
145, 0.00016996
145, 0.00016997
145, 0.00016998
145, 0.00017989
145, 0.00017990
145, 0.00017991
145, 0.00017992
145, 0.00017993
145, 0.00017994
145, 0.00017995
145, 0.00017996
145, 0.00017997
145, 0.00018988
145, 0.00018989
145, 0.00018990
145, 0.00018991
145, 0.00018992
145, 0.00018993
145, 0.00018994
145, 0.00018995
145, 0.00018996
145, 0.00018997
145, 0.00019986
145, 0.00019987
145, 0.00019988
145, 0.00019989
145, 0.00019990
145, 0.00019991
145, 0.00019992
145, 0.00019993
145, 0.00019994
145, 0.00019995
145, 0.00019997
145, 0.00020983
145, 0.00020985
145, 0.00020986
145, 0.00020987
145, 0.00020988
145, 0.00020989
145, 0.00020991
145, 0.00020993
145, 0.00021984
145, 0.00021986
146, 0.00014996
146, 0.00014998
146, 0.00015994
146, 0.00015995
146, 0.00015996
146, 0.00015997
146, 0.00015998
146, 0.00015999
146, 0.00016990
146, 0.00016992
146, 0.00016993
146, 0.00016994
146, 0.00016995
146, 0.00016996
146, 0.00016997
146, 0.00016998
146, 0.00016999
146, 0.00017990
146, 0.00017991
146, 0.00017992
146, 0.00017993
146, 0.00017994
146, 0.00017995
146, 0.00017996
146, 0.00017997
146, 0.00017998
146, 0.00017999
146, 0.00018986
146, 0.00018988
146, 0.00018989
146, 0.00018990
146, 0.00018991
146, 0.00018992
146, 0.00018993
146, 0.00018994
146, 0.00018995
146, 0.00018996
146, 0.00019985
146, 0.00019986
146, 0.00019987
146, 0.00019988
146, 0.00019989
146, 0.00019990
146, 0.00019991
146, 0.00019992
146, 0.00019993
146, 0.00019994
146, 0.00019995
146, 0.00020984
146, 0.00020985
146, 0.00020986
146, 0.00020987
146, 0.00020988
146, 0.00020989
146, 0.00020990
146, 0.00020991
146, 0.00021979
147, 0.00014996
147, 0.00014997
147, 0.00014998
147, 0.00015993
147, 0.00015994
147, 0.00015995
147, 0.00015996
147, 0.00015997
147, 0.00015998
147, 0.00016991
147, 0.00016992
147, 0.00016993
147, 0.00016994
147, 0.00016995
147, 0.00016996
147, 0.00016997
147, 0.00016998
147, 0.00016999
147, 0.00017988
147, 0.00017990
147, 0.00017991
147, 0.00017992
147, 0.00017993
147, 0.00017994
147, 0.00017995
147, 0.00017996
147, 0.00017997
147, 0.00017998
147, 0.00017999
147, 0.00018986
147, 0.00018987
147, 0.00018988
147, 0.00018989
147, 0.00018990
147, 0.00018991
147, 0.00018992
147, 0.00018993
147, 0.00018994
147, 0.00018995
147, 0.00018996
147, 0.00018997
147, 0.00018998
147, 0.00019982
147, 0.00019986
147, 0.00019987
147, 0.00019988
147, 0.00019989
147, 0.00019990
147, 0.00019991
147, 0.00019992
147, 0.00019993
147, 0.00019995
147, 0.00020981
147, 0.00020983
147, 0.00020985
147, 0.00020986
147, 0.00020987
147, 0.00021980
148, 0.00014997
148, 0.00014998
148, 0.00015993
148, 0.00015994
148, 0.00015995
148, 0.00015996
148, 0.00015997
148, 0.00015998
148, 0.00015999
148, 0.00016990
148, 0.00016992
148, 0.00016993
148, 0.00016994
148, 0.00016995
148, 0.00016996
148, 0.00016997
148, 0.00016998
148, 0.00017989
148, 0.00017990
148, 0.00017991
148, 0.00017992
148, 0.00017993
148, 0.00017994
148, 0.00017995
148, 0.00017996
148, 0.00017997
148, 0.00017998
148, 0.00018985
148, 0.00018986
148, 0.00018988
148, 0.00018989
148, 0.00018990
148, 0.00018991
148, 0.00018992
148, 0.00018993
148, 0.00018994
148, 0.00018995
148, 0.00018996
148, 0.00018997
148, 0.00019984
148, 0.00019985
148, 0.00019986
148, 0.00019987
148, 0.00019988
148, 0.00019989
148, 0.00019990
148, 0.00019991
148, 0.00019992
148, 0.00019993
148, 0.00019994
148, 0.00019995
148, 0.00020983
148, 0.00020985
148, 0.00020986
148, 0.00020987
148, 0.00020988
148, 0.00020989
148, 0.00020991
148, 0.00021982
149, 0.00014996
149, 0.00015992
149, 0.00015993
149, 0.00015994
149, 0.00015995
149, 0.00015996
149, 0.00015997
149, 0.00015998
149, 0.00015999
149, 0.00016990
149, 0.00016991
149, 0.00016992
149, 0.00016993
149, 0.00016994
149, 0.00016995
149, 0.00016996
149, 0.00016997
149, 0.00016998
149, 0.00016999
149, 0.00017987
149, 0.00017988
149, 0.00017990
149, 0.00017991
149, 0.00017992
149, 0.00017993
149, 0.00017994
149, 0.00017995
149, 0.00017996
149, 0.00017997
149, 0.00017998
149, 0.00018986
149, 0.00018987
149, 0.00018988
149, 0.00018989
149, 0.00018990
149, 0.00018991
149, 0.00018992
149, 0.00018993
149, 0.00018994
149, 0.00018995
149, 0.00018996
149, 0.00018997
149, 0.00019985
149, 0.00019986
149, 0.00019987
149, 0.00019988
149, 0.00019989
149, 0.00019990
149, 0.00019991
149, 0.00019992
149, 0.00019993
149, 0.00019995
149, 0.00020984
149, 0.00020985
149, 0.00020986
149, 0.00020987
149, 0.00020989
149, 0.00020991
149, 0.00021984
149, 0.00021986
150, 0.00014995
150, 0.00014997
150, 0.00014998
150, 0.00015993
150, 0.00015994
150, 0.00015995
150, 0.00015996
150, 0.00015997
150, 0.00015998
150, 0.00016989
150, 0.00016990
150, 0.00016991
150, 0.00016992
150, 0.00016993
150, 0.00016994
150, 0.00016995
150, 0.00016996
150, 0.00016997
150, 0.00016998
150, 0.00017988
150, 0.00017989
150, 0.00017990
150, 0.00017991
150, 0.00017992
150, 0.00017993
150, 0.00017994
150, 0.00017995
150, 0.00017996
150, 0.00017997
150, 0.00018987
150, 0.00018988
150, 0.00018989
150, 0.00018990
150, 0.00018991
150, 0.00018992
150, 0.00018993
150, 0.00018994
150, 0.00018995
150, 0.00018996
150, 0.00018997
150, 0.00019986
150, 0.00019987
150, 0.00019988
150, 0.00019989
150, 0.00019990
150, 0.00019991
150, 0.00019992
150, 0.00019993
150, 0.00019995
150, 0.00020987
150, 0.00020988
150, 0.00020989
151, 0.00014996
151, 0.00014997
151, 0.00014998
151, 0.00014999
151, 0.00015992
151, 0.00015994
151, 0.00015995
151, 0.00015996
151, 0.00015997
151, 0.00015998
151, 0.00015999
151, 0.00016990
151, 0.00016991
151, 0.00016992
151, 0.00016993
151, 0.00016994
151, 0.00016995
151, 0.00016996
151, 0.00016997
151, 0.00016998
151, 0.00016999
151, 0.00017989
151, 0.00017990
151, 0.00017991
151, 0.00017992
151, 0.00017993
151, 0.00017994
151, 0.00017995
151, 0.00017996
151, 0.00017997
151, 0.00017998
151, 0.00017999
151, 0.00018989
151, 0.00018990
151, 0.00018991
151, 0.00018992
151, 0.00018993
151, 0.00018994
151, 0.00018995
151, 0.00018996
151, 0.00018997
151, 0.00019986
151, 0.00019988
151, 0.00019989
151, 0.00019990
151, 0.00019991
151, 0.00019992
151, 0.00019993
151, 0.00019995
151, 0.00020984
151, 0.00020985
151, 0.00020987
151, 0.00020989
151, 0.00020991
152, 0.00014997
152, 0.00014998
152, 0.00015993
152, 0.00015994
152, 0.00015995
152, 0.00015996
152, 0.00015997
152, 0.00015998
152, 0.00016991
152, 0.00016992
152, 0.00016993
152, 0.00016994
152, 0.00016995
152, 0.00016996
152, 0.00016997
152, 0.00016998
152, 0.00017989
152, 0.00017990
152, 0.00017991
152, 0.00017992
152, 0.00017993
152, 0.00017994
152, 0.00017995
152, 0.00017996
152, 0.00017997
152, 0.00017998
152, 0.00018987
152, 0.00018988
152, 0.00018989
152, 0.00018990
152, 0.00018991
152, 0.00018992
152, 0.00018993
152, 0.00018994
152, 0.00018995
152, 0.00018996
152, 0.00018997
152, 0.00019986
152, 0.00019987
152, 0.00019988
152, 0.00019989
152, 0.00019990
152, 0.00019991
152, 0.00019992
152, 0.00019993
152, 0.00020982
152, 0.00020984
152, 0.00020985
152, 0.00020986
152, 0.00020987
152, 0.00021981
153, 0.00014997
153, 0.00014998
153, 0.00015994
153, 0.00015995
153, 0.00015996
153, 0.00015997
153, 0.00015998
153, 0.00015999
153, 0.00016991
153, 0.00016992
153, 0.00016993
153, 0.00016994
153, 0.00016995
153, 0.00016996
153, 0.00016997
153, 0.00016998
153, 0.00016999
153, 0.00017989
153, 0.00017990
153, 0.00017991
153, 0.00017992
153, 0.00017993
153, 0.00017994
153, 0.00017995
153, 0.00017996
153, 0.00017997
153, 0.00018985
153, 0.00018987
153, 0.00018988
153, 0.00018989
153, 0.00018990
153, 0.00018991
153, 0.00018992
153, 0.00018993
153, 0.00018994
153, 0.00018995
153, 0.00018997
153, 0.00019984
153, 0.00019986
153, 0.00019987
153, 0.00019988
153, 0.00019989
153, 0.00019990
153, 0.00019991
153, 0.00019993
153, 0.00020983
153, 0.00020985
153, 0.00020987
153, 0.00020989
153, 0.00021982
154, 0.00014996
154, 0.00014997
154, 0.00014998
154, 0.00015992
154, 0.00015994
154, 0.00015995
154, 0.00015996
154, 0.00015997
154, 0.00015998
154, 0.00015999
154, 0.00016991
154, 0.00016992
154, 0.00016993
154, 0.00016994
154, 0.00016995
154, 0.00016996
154, 0.00016997
154, 0.00016998
154, 0.00016999
154, 0.00017987
154, 0.00017989
154, 0.00017990
154, 0.00017991
154, 0.00017992
154, 0.00017993
154, 0.00017994
154, 0.00017995
154, 0.00017996
154, 0.00017997
154, 0.00017998
154, 0.00017999
154, 0.00018986
154, 0.00018987
154, 0.00018988
154, 0.00018989
154, 0.00018990
154, 0.00018991
154, 0.00018992
154, 0.00018993
154, 0.00018994
154, 0.00018995
154, 0.00018996
154, 0.00019985
154, 0.00019986
154, 0.00019987
154, 0.00019988
154, 0.00019989
154, 0.00019990
154, 0.00019991
154, 0.00019992
154, 0.00019993
154, 0.00019995
154, 0.00020985
154, 0.00020986
154, 0.00020987
154, 0.00020989
154, 0.00020991
155, 0.00014995
155, 0.00014997
155, 0.00014998
155, 0.00014999
155, 0.00015993
155, 0.00015994
155, 0.00015995
155, 0.00015996
155, 0.00015997
155, 0.00015998
155, 0.00015999
155, 0.00016989
155, 0.00016990
155, 0.00016991
155, 0.00016992
155, 0.00016993
155, 0.00016994
155, 0.00016995
155, 0.00016996
155, 0.00016997
155, 0.00016998
155, 0.00017988
155, 0.00017989
155, 0.00017990
155, 0.00017991
155, 0.00017992
155, 0.00017993
155, 0.00017994
155, 0.00017995
155, 0.00017996
155, 0.00017997
155, 0.00018987
155, 0.00018988
155, 0.00018989
155, 0.00018990
155, 0.00018991
155, 0.00018992
155, 0.00018993
155, 0.00018994
155, 0.00018995
155, 0.00018996
155, 0.00018997
155, 0.00019983
155, 0.00019987
155, 0.00019988
155, 0.00019989
155, 0.00019990
155, 0.00019991
155, 0.00019993
155, 0.00020982
155, 0.00020987
155, 0.00020989
156, 0.00014995
156, 0.00014996
156, 0.00014997
156, 0.00014998
156, 0.00014999
156, 0.00015992
156, 0.00015993
156, 0.00015994
156, 0.00015995
156, 0.00015996
156, 0.00015997
156, 0.00015998
156, 0.00015999
156, 0.00016990
156, 0.00016991
156, 0.00016992
156, 0.00016993
156, 0.00016994
156, 0.00016995
156, 0.00016996
156, 0.00016997
156, 0.00016998
156, 0.00016999
156, 0.00017989
156, 0.00017990
156, 0.00017991
156, 0.00017992
156, 0.00017993
156, 0.00017994
156, 0.00017995
156, 0.00017996
156, 0.00017997
156, 0.00017998
156, 0.00018985
156, 0.00018987
156, 0.00018988
156, 0.00018989
156, 0.00018990
156, 0.00018991
156, 0.00018992
156, 0.00018993
156, 0.00018994
156, 0.00018995
156, 0.00018997
156, 0.00019984
156, 0.00019986
156, 0.00019989
156, 0.00019991
156, 0.00019993
156, 0.00020983
157, 0.00014996
157, 0.00014997
157, 0.00014998
157, 0.00015992
157, 0.00015993
157, 0.00015994
157, 0.00015995
157, 0.00015996
157, 0.00015997
157, 0.00015998
157, 0.00016991
157, 0.00016992
157, 0.00016993
157, 0.00016994
157, 0.00016995
157, 0.00016996
157, 0.00016997
157, 0.00016998
157, 0.00016999
157, 0.00017987
157, 0.00017989
157, 0.00017990
157, 0.00017991
157, 0.00017992
157, 0.00017993
157, 0.00017994
157, 0.00017995
157, 0.00017996
157, 0.00017997
157, 0.00017998
157, 0.00018986
157, 0.00018987
157, 0.00018988
157, 0.00018990
157, 0.00018991
157, 0.00018992
157, 0.00018993
157, 0.00018994
157, 0.00018995
157, 0.00018997
157, 0.00019986
157, 0.00019987
157, 0.00019988
157, 0.00019989
157, 0.00019990
157, 0.00019991
157, 0.00019992
157, 0.00019993
157, 0.00020985
157, 0.00020986
157, 0.00020987
158, 0.00014995
158, 0.00014997
158, 0.00014998
158, 0.00014999
158, 0.00015993
158, 0.00015994
158, 0.00015995
158, 0.00015996
158, 0.00015997
158, 0.00015998
158, 0.00015999
158, 0.00016989
158, 0.00016990
158, 0.00016991
158, 0.00016992
158, 0.00016993
158, 0.00016994
158, 0.00016995
158, 0.00016996
158, 0.00016997
158, 0.00016998
158, 0.00016999
158, 0.00017988
158, 0.00017989
158, 0.00017990
158, 0.00017991
158, 0.00017992
158, 0.00017993
158, 0.00017994
158, 0.00017995
158, 0.00017996
158, 0.00017997
158, 0.00018987
158, 0.00018988
158, 0.00018989
158, 0.00018990
158, 0.00018991
158, 0.00018992
158, 0.00018993
158, 0.00018994
158, 0.00018995
158, 0.00019985
158, 0.00019987
158, 0.00019988
158, 0.00019989
158, 0.00019990
158, 0.00019991
158, 0.00019993
158, 0.00020984
158, 0.00020986
158, 0.00020987
158, 0.00020989
158, 0.00021982
159, 0.00014996
159, 0.00014997
159, 0.00014998
159, 0.00014999
159, 0.00015992
159, 0.00015993
159, 0.00015994
159, 0.00015995
159, 0.00015996
159, 0.00015997
159, 0.00015998
159, 0.00015999
159, 0.00016990
159, 0.00016991
159, 0.00016992
159, 0.00016993
159, 0.00016994
159, 0.00016995
159, 0.00016996
159, 0.00016997
159, 0.00016998
159, 0.00017987
159, 0.00017989
159, 0.00017990
159, 0.00017991
159, 0.00017992
159, 0.00017993
159, 0.00017994
159, 0.00017995
159, 0.00017996
159, 0.00017997
159, 0.00017999
159, 0.00018986
159, 0.00018987
159, 0.00018988
159, 0.00018989
159, 0.00018990
159, 0.00018991
159, 0.00018992
159, 0.00018993
159, 0.00018994
159, 0.00018995
159, 0.00019986
159, 0.00019987
159, 0.00019988
159, 0.00019989
159, 0.00019991
159, 0.00020985
159, 0.00020987
160, 0.00014995
160, 0.00014996
160, 0.00014997
160, 0.00014998
160, 0.00015993
160, 0.00015994
160, 0.00015995
160, 0.00015996
160, 0.00015997
160, 0.00015998
160, 0.00016989
160, 0.00016991
160, 0.00016992
160, 0.00016993
160, 0.00016994
160, 0.00016995
160, 0.00016996
160, 0.00016997
160, 0.00016998
160, 0.00017989
160, 0.00017990
160, 0.00017991
160, 0.00017992
160, 0.00017993
160, 0.00017994
160, 0.00017995
160, 0.00017996
160, 0.00017997
160, 0.00018988
160, 0.00018989
160, 0.00018990
160, 0.00018991
160, 0.00018992
160, 0.00018993
160, 0.00018994
160, 0.00018995
160, 0.00018997
160, 0.00019987
160, 0.00019988
160, 0.00019989
160, 0.00019991
160, 0.00019993
161, 0.00014995
161, 0.00014996
161, 0.00014998
161, 0.00014999
161, 0.00015992
161, 0.00015993
161, 0.00015994
161, 0.00015995
161, 0.00015996
161, 0.00015997
161, 0.00015998
161, 0.00015999
161, 0.00016990
161, 0.00016991
161, 0.00016992
161, 0.00016993
161, 0.00016994
161, 0.00016995
161, 0.00016996
161, 0.00016997
161, 0.00016998
161, 0.00016999
161, 0.00017989
161, 0.00017990
161, 0.00017991
161, 0.00017992
161, 0.00017993
161, 0.00017994
161, 0.00017995
161, 0.00017996
161, 0.00017997
161, 0.00018986
161, 0.00018988
161, 0.00018989
161, 0.00018990
161, 0.00018991
161, 0.00018992
161, 0.00018993
161, 0.00018995
161, 0.00019985
161, 0.00019987
161, 0.00019988
161, 0.00019989
161, 0.00019991
161, 0.00020984
162, 0.00014996
162, 0.00014997
162, 0.00014998
162, 0.00015993
162, 0.00015994
162, 0.00015995
162, 0.00015996
162, 0.00015997
162, 0.00015998
162, 0.00016991
162, 0.00016992
162, 0.00016993
162, 0.00016994
162, 0.00016995
162, 0.00016996
162, 0.00016997
162, 0.00016998
162, 0.00016999
162, 0.00017987
162, 0.00017988
162, 0.00017989
162, 0.00017990
162, 0.00017991
162, 0.00017992
162, 0.00017993
162, 0.00017994
162, 0.00017995
162, 0.00017996
162, 0.00017997
162, 0.00017999
162, 0.00018986
162, 0.00018987
162, 0.00018988
162, 0.00018989
162, 0.00018990
162, 0.00018991
162, 0.00018992
162, 0.00018993
162, 0.00018995
162, 0.00019986
162, 0.00019987
162, 0.00019988
162, 0.00019989
162, 0.00020985
163, 0.00014995
163, 0.00014996
163, 0.00014997
163, 0.00014998
163, 0.00014999
163, 0.00015993
163, 0.00015994
163, 0.00015995
163, 0.00015996
163, 0.00015997
163, 0.00015998
163, 0.00015999
163, 0.00016989
163, 0.00016990
163, 0.00016991
163, 0.00016992
163, 0.00016993
163, 0.00016994
163, 0.00016995
163, 0.00016996
163, 0.00016997
163, 0.00016998
163, 0.00017989
163, 0.00017990
163, 0.00017991
163, 0.00017992
163, 0.00017993
163, 0.00017994
163, 0.00017995
163, 0.00017997
163, 0.00018988
163, 0.00018989
163, 0.00018990
163, 0.00018991
163, 0.00018992
163, 0.00018993
163, 0.00018994
163, 0.00018995
163, 0.00019987
163, 0.00019988
163, 0.00019989
163, 0.00019990
163, 0.00019991
163, 0.00019993
163, 0.00020987
164, 0.00014995
164, 0.00014996
164, 0.00014997
164, 0.00014998
164, 0.00014999
164, 0.00015992
164, 0.00015993
164, 0.00015994
164, 0.00015995
164, 0.00015996
164, 0.00015997
164, 0.00015998
164, 0.00015999
164, 0.00016990
164, 0.00016991
164, 0.00016992
164, 0.00016993
164, 0.00016994
164, 0.00016995
164, 0.00016996
164, 0.00016997
164, 0.00016998
164, 0.00016999
164, 0.00017990
164, 0.00017991
164, 0.00017992
164, 0.00017993
164, 0.00017994
164, 0.00017995
164, 0.00017996
164, 0.00017997
164, 0.00018986
164, 0.00018989
164, 0.00018990
164, 0.00018991
164, 0.00018992
164, 0.00018993
164, 0.00018995
164, 0.00019986
164, 0.00019988
164, 0.00019989
164, 0.00019991
164, 0.00020985
164, 0.00020987
165, 0.00014996
165, 0.00014997
165, 0.00014998
165, 0.00015993
165, 0.00015994
165, 0.00015995
165, 0.00015996
165, 0.00015997
165, 0.00015998
165, 0.00016991
165, 0.00016992
165, 0.00016993
165, 0.00016994
165, 0.00016995
165, 0.00016996
165, 0.00016997
165, 0.00017988
165, 0.00017989
165, 0.00017991
165, 0.00017992
165, 0.00017993
165, 0.00017994
165, 0.00017995
165, 0.00017996
165, 0.00017997
165, 0.00018987
165, 0.00018988
165, 0.00018990
165, 0.00018991
165, 0.00018993
165, 0.00018995
165, 0.00019987
165, 0.00019989
166, 0.00014996
166, 0.00014997
166, 0.00014998
166, 0.00014999
166, 0.00015993
166, 0.00015994
166, 0.00015995
166, 0.00015996
166, 0.00015998
166, 0.00015999
166, 0.00016990
166, 0.00016991
166, 0.00016992
166, 0.00016993
166, 0.00016994
166, 0.00016995
166, 0.00016996
166, 0.00016997
166, 0.00016998
166, 0.00016999
166, 0.00017989
166, 0.00017990
166, 0.00017991
166, 0.00017992
166, 0.00017993
166, 0.00017994
166, 0.00017995
166, 0.00017996
166, 0.00017997
166, 0.00018988
166, 0.00018989
166, 0.00018990
166, 0.00018991
166, 0.00018992
166, 0.00018993
166, 0.00018995
166, 0.00019988
166, 0.00019989
167, 0.00014996
167, 0.00014997
167, 0.00014998
167, 0.00015993
167, 0.00015994
167, 0.00015995
167, 0.00015996
167, 0.00015997
167, 0.00015998
167, 0.00016991
167, 0.00016992
167, 0.00016993
167, 0.00016994
167, 0.00016995
167, 0.00016996
167, 0.00016997
167, 0.00016998
167, 0.00017988
167, 0.00017990
167, 0.00017991
167, 0.00017992
167, 0.00017993
167, 0.00017994
167, 0.00017995
167, 0.00017996
167, 0.00017997
167, 0.00018987
167, 0.00018989
167, 0.00018990
167, 0.00018991
167, 0.00018992
167, 0.00018993
167, 0.00019986
167, 0.00019988
167, 0.00019989
167, 0.00020985
168, 0.00014995
168, 0.00014996
168, 0.00014997
168, 0.00014998
168, 0.00015993
168, 0.00015994
168, 0.00015995
168, 0.00015996
168, 0.00015997
168, 0.00015998
168, 0.00015999
168, 0.00016990
168, 0.00016991
168, 0.00016992
168, 0.00016993
168, 0.00016994
168, 0.00016995
168, 0.00016997
168, 0.00017989
168, 0.00017991
168, 0.00017992
168, 0.00017993
168, 0.00017994
168, 0.00017995
168, 0.00017997
168, 0.00018988
168, 0.00018990
168, 0.00018991
168, 0.00018993
168, 0.00019987
168, 0.00019989
169, 0.00014996
169, 0.00014997
169, 0.00014998
169, 0.00014999
169, 0.00015993
169, 0.00015994
169, 0.00015995
169, 0.00015996
169, 0.00015997
169, 0.00015998
169, 0.00015999
169, 0.00016991
169, 0.00016992
169, 0.00016993
169, 0.00016994
169, 0.00016995
169, 0.00016996
169, 0.00016997
169, 0.00016999
169, 0.00017990
169, 0.00017991
169, 0.00017992
169, 0.00017993
169, 0.00017994
169, 0.00017995
169, 0.00017996
169, 0.00017997
169, 0.00018989
169, 0.00018990
169, 0.00018991
169, 0.00018992
169, 0.00018993
169, 0.00018995
169, 0.00019990
169, 0.00019992
170, 0.00014997
170, 0.00014998
170, 0.00014999
170, 0.00015993
170, 0.00015994
170, 0.00015995
170, 0.00015996
170, 0.00015997
170, 0.00015998
170, 0.00015999
170, 0.00016992
170, 0.00016993
170, 0.00016994
170, 0.00016995
170, 0.00016996
170, 0.00016997
170, 0.00016998
170, 0.00017988
170, 0.00017990
170, 0.00017991
170, 0.00017992
170, 0.00017993
170, 0.00017994
170, 0.00017995
170, 0.00017997
170, 0.00018987
170, 0.00018990
170, 0.00018992
170, 0.00018993
170, 0.00018994
170, 0.00019988
170, 0.00019990
171, 0.00014996
171, 0.00014997
171, 0.00014998
171, 0.00014999
171, 0.00015993
171, 0.00015994
171, 0.00015995
171, 0.00015996
171, 0.00015997
171, 0.00015998
171, 0.00015999
171, 0.00016990
171, 0.00016991
171, 0.00016992
171, 0.00016993
171, 0.00016994
171, 0.00016995
171, 0.00016996
171, 0.00016997
171, 0.00016998
171, 0.00017989
171, 0.00017990
171, 0.00017991
171, 0.00017992
171, 0.00017993
171, 0.00017995
171, 0.00017997
171, 0.00018988
171, 0.00018990
171, 0.00018991
171, 0.00018992
172, 0.00014996
172, 0.00014997
172, 0.00014998
172, 0.00015993
172, 0.00015994
172, 0.00015995
172, 0.00015996
172, 0.00015997
172, 0.00016991
172, 0.00016992
172, 0.00016993
172, 0.00016994
172, 0.00016995
172, 0.00016996
172, 0.00016997
172, 0.00016998
172, 0.00016999
172, 0.00017990
172, 0.00017991
172, 0.00017992
172, 0.00017993
172, 0.00017994
172, 0.00017995
172, 0.00017996
172, 0.00017997
172, 0.00018990
172, 0.00018991
172, 0.00018992
172, 0.00018993
172, 0.00019990
173, 0.00014996
173, 0.00014997
173, 0.00014998
173, 0.00014999
173, 0.00015993
173, 0.00015994
173, 0.00015995
173, 0.00015996
173, 0.00015997
173, 0.00015998
173, 0.00015999
173, 0.00016992
173, 0.00016993
173, 0.00016994
173, 0.00016995
173, 0.00016996
173, 0.00016997
173, 0.00017989
173, 0.00017991
173, 0.00017992
173, 0.00017993
173, 0.00017994
173, 0.00017995
173, 0.00018989
173, 0.00018990
173, 0.00018991
173, 0.00018992
173, 0.00018993
173, 0.00018994
173, 0.00019988
173, 0.00019990
174, 0.00014996
174, 0.00014997
174, 0.00014998
174, 0.00014999
174, 0.00015993
174, 0.00015994
174, 0.00015995
174, 0.00015996
174, 0.00015997
174, 0.00015998
174, 0.00015999
174, 0.00016991
174, 0.00016993
174, 0.00016994
174, 0.00016995
174, 0.00016996
174, 0.00017990
174, 0.00017991
174, 0.00017992
174, 0.00017993
174, 0.00017995
174, 0.00018990
174, 0.00018991
174, 0.00018992
175, 0.00014997
175, 0.00014998
175, 0.00015993
175, 0.00015994
175, 0.00015995
175, 0.00015996
175, 0.00015997
175, 0.00015998
175, 0.00016992
175, 0.00016993
175, 0.00016994
175, 0.00016996
175, 0.00016997
175, 0.00016998
175, 0.00017991
175, 0.00017992
175, 0.00017993
175, 0.00017994
175, 0.00017995
175, 0.00017997
175, 0.00018992
175, 0.00018994
176, 0.00014996
176, 0.00014998
176, 0.00014999
176, 0.00015994
176, 0.00015995
176, 0.00015996
176, 0.00015997
176, 0.00015998
176, 0.00015999
176, 0.00016990
176, 0.00016992
176, 0.00016993
176, 0.00016994
176, 0.00016995
176, 0.00016996
176, 0.00016997
176, 0.00017989
176, 0.00017991
176, 0.00017992
176, 0.00017994
176, 0.00017995
176, 0.00017996
176, 0.00018989
176, 0.00018992
177, 0.00014996
177, 0.00014997
177, 0.00014998
177, 0.00015993
177, 0.00015994
177, 0.00015995
177, 0.00015996
177, 0.00015997
177, 0.00016991
177, 0.00016993
177, 0.00016994
177, 0.00016995
177, 0.00016996
177, 0.00016997
177, 0.00016999
177, 0.00017991
177, 0.00017992
177, 0.00017994
178, 0.00014997
178, 0.00014998
178, 0.00014999
178, 0.00015994
178, 0.00015995
178, 0.00015996
178, 0.00015997
178, 0.00015998
178, 0.00015999
178, 0.00016992
178, 0.00016993
178, 0.00016994
178, 0.00016995
178, 0.00016996
178, 0.00016998
178, 0.00017993
178, 0.00017994
178, 0.00017995
178, 0.00018992
178, 0.00018994
179, 0.00014997
179, 0.00014998
179, 0.00014999
179, 0.00015994
179, 0.00015995
179, 0.00015996
179, 0.00015997
179, 0.00015998
179, 0.00015999
179, 0.00016993
179, 0.00016994
179, 0.00016996
179, 0.00016997
179, 0.00017991
179, 0.00017993
179, 0.00017994
179, 0.00017995
179, 0.00017996
179, 0.00018990
179, 0.00018992
180, 0.00014997
180, 0.00014998
180, 0.00015994
180, 0.00015995
180, 0.00015996
180, 0.00015997
180, 0.00016992
180, 0.00016993
180, 0.00016994
180, 0.00016997
180, 0.00017993
180, 0.00017994
181, 0.00014997
181, 0.00014998
181, 0.00014999
181, 0.00015994
181, 0.00015995
181, 0.00015996
181, 0.00015999
181, 0.00016993
181, 0.00016994
181, 0.00016995
181, 0.00016996
181, 0.00017993
181, 0.00017996
182, 0.00014996
182, 0.00014997
182, 0.00015994
182, 0.00015995
182, 0.00015996
182, 0.00015997
182, 0.00016992
182, 0.00016993
182, 0.00016994
182, 0.00016996
182, 0.00016997
182, 0.00017991
182, 0.00017993
183, 0.00014997
183, 0.00014998
183, 0.00015994
183, 0.00015995
183, 0.00015996
183, 0.00015997
183, 0.00016993
183, 0.00016994
184, 0.00014998
184, 0.00014999
184, 0.00015995
184, 0.00015996
184, 0.00015997
184, 0.00015999
184, 0.00016995
184, 0.00016996
184, 0.00016997
184, 0.00017994
184, 0.00017996
185, 0.00014998
185, 0.00014999
185, 0.00015996
185, 0.00015997
185, 0.00015998
185, 0.00016995
185, 0.00016997
185, 0.00017994
186, 0.00014998
186, 0.00014999
186, 0.00015996
187, 0.00014997
187, 0.00014998
187, 0.00015995
187, 0.00015996
187, 0.00015997
187, 0.00016995
187, 0.00016996
188, 0.00014998
188, 0.00014999
188, 0.00015995
188, 0.00015996
188, 0.00015997
188, 0.00015998
188, 0.00016993
188, 0.00016995
189, 0.00014998
189, 0.00014999
189, 0.00015996
190, 0.00015998
190, 0.00016997
191, 0.00014999
193, 0.00014998
193, 0.00014999
193, 0.00015996
193, 0.00015998
194, 0.00014999
194, 0.00015996
199, 0.00014999


==> data/air_pareto3.txt <==
150, 0.00014995
132, 0.00014997
131, 0.00015994
117, 0.00015997
116, 0.00016994
105, 0.00016997
104, 0.00017994
95, 0.00017997
85, 0.00018997
84, 0.00019994
83, 0.00019997
75, 0.00019998
71, 0.00020997
70, 0.00021994
61, 0.00021998
